Lensing cosmic drift

As the Universe expands, the redshift of distant sources changes with time. Here we discuss gravitational lensing phenomena that are consequence of the redshift drift between lensed source, gravitational lens, and observer. When the source is located very close to the drifting caustics, a pair of images could occur (or disappear) because of the cosmological expansion. Furthermore, lensing systems act as signal converters of the redshift drift. The angular position, magnification, distortion, and time delay of already existing multiple images change. We estimate the expected frequency of these phenomena and the prospects to observe them in the era of deep and large surveys. The drift detection in image separation could be within reach of next generation surveys with $\mu$arcsec angular resolution.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Lensing Cosmic Drift arxiv/LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
